Efficiently Discovering Locally Exceptional yet Globally Representative Subgroups

Subgroup discovery is a local pattern mining technique to find interpretable descriptions of sub-populations that stand out on a given target variable. That is, these sub-populations are exceptional with regard to the global distribution. In this paper we argue that in many applications, such as scientific discovery, subgroups are only useful if they are additionally representative of the global distribution with regard to a control variable. That is, when the distribution of this control variable is the same, or almost the same, as over the whole data. We formalise this objective function and give an efficient algorithm to compute its tight optimistic estimator for the case of a numeric target and a binary control variable. This enables us to use the branch-and-bound framework to efficiently discover the top-$k$ subgroups that are both exceptional as well as representative. Experimental evaluation on a wide range of datasets shows that with this algorithm we discover meaningful representative patterns and are up to orders of magnitude faster in terms of node evaluations as well as time.

==> csv/pattern-controlled-cdf.csv <==
y cdfP cdfQ
3.7 0.0024330900243309 0
4.38775510204082 0.0121654501216545 0.00851063829787234
5.07551020408163 0.0413625304136253 0.0127659574468085
5.76326530612245 0.0997566909975669 0.0212765957446809
6.45102040816326 0.177615571776156 0.0297872340425532
7.13877551020408 0.279805352798054 0.0851063829787234
7.8265306122449 0.416058394160584 0.191489361702128
8.51428571428571 0.51338199513382 0.259574468085106
9.20204081632653 0.603406326034063 0.370212765957447
9.88979591836735 0.656934306569343 0.434042553191489
10.5775510204082 0.681265206812652 0.468085106382979
11.265306122449 0.708029197080292 0.506382978723404
11.9530612244898 0.72992700729927 0.531914893617021
12.6408163265306 0.749391727493917 0.561702127659575
13.3285714285714 0.754257907542579 0.570212765957447
14.0163265306122 0.761557177615572 0.582978723404255
14.7040816326531 0.766423357664234 0.591489361702128
15.3918367346939 0.768856447688564 0.595744680851064
16.0795918367347 0.768856447688564 0.595744680851064
16.7673469387755 0.773722627737226 0.604255319148936
17.4551020408163 0.776155717761557 0.608510638297872
18.1428571428571 0.781021897810219 0.617021276595745
18.830612244898 0.781021897810219 0.617021276595745
19.5183673469388 0.781021897810219 0.617021276595745
20.2061224489796 0.785888077858881 0.625531914893617
20.8938775510204 0.790754257907543 0.634042553191489
21.5816326530612 0.793187347931874 0.638297872340426
22.269387755102 0.793187347931874 0.638297872340426
22.9571428571429 0.795620437956204 0.642553191489362
23.6448979591837 0.800486618004866 0.651063829787234
24.3326530612245 0.807785888077859 0.663829787234043
25.0204081632653 0.817518248175182 0.680851063829787
25.7081632653061 0.829683698296837 0.702127659574468
26.3959183673469 0.834549878345499 0.71063829787234
27.0836734693878 0.844282238442822 0.727659574468085
27.7714285714286 0.86374695863747 0.761702127659574
28.4591836734694 0.878345498783455 0.787234042553192
29.1469387755102 0.897810218978102 0.821276595744681
29.834693877551 0.912408759124088 0.846808510638298
30.5224489795918 0.936739659367397 0.88936170212766
31.2102040816327 0.944038929440389 0.902127659574468
31.8979591836735 0.958637469586375 0.927659574468085
32.5857142857143 0.968369829683698 0.94468085106383
33.2734693877551 0.97323600973236 0.953191489361702
33.9612244897959 0.982968369829684 0.970212765957447
34.6489795918367 0.990267639902676 0.982978723404255
35.3367346938775 0.992700729927007 0.987234042553191
36.0244897959184 0.995133819951338 0.991489361702128
36.7122448979592 0.997566909975669 0.995744680851064
37.4 1 1


==> csv/pattern-controlled-prb.csv <==
c pP pQ
East 0.211165048543689 0.36864406779661
West 0.788834951456311 0.63135593220339


==> csv/pattern-controlled-stats.csv <==
key f_c f_t f_r
value 0.572815533980582 0.166222402532356 0.800365058670143


==> csv/pattern-missing-cdf.csv <==
y cdfP cdfQ
3.7 0.0024330900243309 0
4.38775510204082 0.0121654501216545 0
5.07551020408163 0.0413625304136253 0
5.76326530612245 0.0997566909975669 0
6.45102040816326 0.177615571776156 0
7.13877551020408 0.279805352798054 0
7.8265306122449 0.416058394160584 0.0267857142857143
8.51428571428571 0.51338199513382 0.0446428571428571
9.20204081632653 0.603406326034063 0.0714285714285714
9.88979591836735 0.656934306569343 0.0803571428571429
10.5775510204082 0.681265206812652 0.0892857142857143
11.265306122449 0.708029197080292 0.107142857142857
11.9530612244898 0.72992700729927 0.133928571428571
12.6408163265306 0.749391727493917 0.151785714285714
13.3285714285714 0.754257907542579 0.169642857142857
14.0163265306122 0.761557177615572 0.1875
14.7040816326531 0.766423357664234 0.1875
15.3918367346939 0.768856447688564 0.196428571428571
16.0795918367347 0.768856447688564 0.196428571428571
16.7673469387755 0.773722627737226 0.205357142857143
17.4551020408163 0.776155717761557 0.205357142857143
18.1428571428571 0.781021897810219 0.205357142857143
18.830612244898 0.781021897810219 0.205357142857143
19.5183673469388 0.781021897810219 0.205357142857143
20.2061224489796 0.785888077858881 0.214285714285714
20.8938775510204 0.790754257907543 0.232142857142857
21.5816326530612 0.793187347931874 0.241071428571429
22.269387755102 0.793187347931874 0.241071428571429
22.9571428571429 0.795620437956204 0.25
23.6448979591837 0.800486618004866 0.267857142857143
24.3326530612245 0.807785888077859 0.294642857142857
25.0204081632653 0.817518248175182 0.330357142857143
25.7081632653061 0.829683698296837 0.375
26.3959183673469 0.834549878345499 0.392857142857143
27.0836734693878 0.844282238442822 0.428571428571429
27.7714285714286 0.86374695863747 0.5
28.4591836734694 0.878345498783455 0.553571428571429
29.1469387755102 0.897810218978102 0.625
29.834693877551 0.912408759124088 0.678571428571429
30.5224489795918 0.936739659367397 0.767857142857143
31.2102040816327 0.944038929440389 0.794642857142857
31.8979591836735 0.958637469586375 0.848214285714286
32.5857142857143 0.968369829683698 0.883928571428571
33.2734693877551 0.97323600973236 0.901785714285714
33.9612244897959 0.982968369829684 0.9375
34.6489795918367 0.990267639902676 0.964285714285714
35.3367346938775 0.992700729927007 0.973214285714286
36.0244897959184 0.995133819951338 0.982142857142857
36.7122448979592 0.997566909975669 0.991071428571429
37.4 1 1


==> csv/pattern-missing-prb.csv <==
c pP pQ
East 0.211165048543689 0.776785714285714
West 0.788834951456311 0.223214285714286


==> csv/pattern-missing-stats.csv <==
key f_c f_t f_r
value 0.271844660194175 0.504472955760694 0.282967032967033


==> csv/pattern-region-cdf.csv <==
y cdfP cdfQ
3.7 0.0024330900243309 0
4.38775510204082 0.0121654501216545 0
5.07551020408163 0.0413625304136253 0
5.76326530612245 0.0997566909975669 0
6.45102040816326 0.177615571776156 0
7.13877551020408 0.279805352798054 0
7.8265306122449 0.416058394160584 0
8.51428571428571 0.51338199513382 0
9.20204081632653 0.603406326034063 0
9.88979591836735 0.656934306569343 0
10.5775510204082 0.681265206812652 0
11.265306122449 0.708029197080292 0
11.9530612244898 0.72992700729927 0
12.6408163265306 0.749391727493917 0
13.3285714285714 0.754257907542579 0
14.0163265306122 0.761557177615572 0
14.7040816326531 0.766423357664234 0
15.3918367346939 0.768856447688564 0
16.0795918367347 0.768856447688564 0
16.7673469387755 0.773722627737226 0.0114942528735632
17.4551020408163 0.776155717761557 0.0114942528735632
18.1428571428571 0.781021897810219 0.0114942528735632
18.830612244898 0.781021897810219 0.0114942528735632
19.5183673469388 0.781021897810219 0.0114942528735632
20.2061224489796 0.785888077858881 0.0229885057471264
20.8938775510204 0.790754257907543 0.0344827586206897
21.5816326530612 0.793187347931874 0.0459770114942529
22.269387755102 0.793187347931874 0.0459770114942529
22.9571428571429 0.795620437956204 0.0574712643678161
23.6448979591837 0.800486618004866 0.0689655172413793
24.3326530612245 0.807785888077859 0.0919540229885057
25.0204081632653 0.817518248175182 0.137931034482759
25.7081632653061 0.829683698296837 0.195402298850575
26.3959183673469 0.834549878345499 0.218390804597701
27.0836734693878 0.844282238442822 0.264367816091954
27.7714285714286 0.86374695863747 0.35632183908046
28.4591836734694 0.878345498783455 0.425287356321839
29.1469387755102 0.897810218978102 0.517241379310345
29.834693877551 0.912408759124088 0.586206896551724
30.5224489795918 0.936739659367397 0.701149425287356
31.2102040816327 0.944038929440389 0.735632183908046
31.8979591836735 0.958637469586375 0.804597701149425
32.5857142857143 0.968369829683698 0.850574712643678
33.2734693877551 0.97323600973236 0.873563218390805
33.9612244897959 0.982968369829684 0.919540229885057
34.6489795918367 0.990267639902676 0.954022988505747
35.3367346938775 0.992700729927007 0.96551724137931
36.0244897959184 0.995133819951338 0.977011494252874
36.7122448979592 0.997566909975669 0.988505747126437
37.4 1 1


==> csv/pattern-region-prb.csv <==
c pP pQ
East 0.211165048543689 1
West 0.788834951456311 0


==> csv/pattern-region-stats.csv <==
key f_c f_t f_r
value 0.211165048543689 0.655253587895318 0


==> data/scores-ct-special.dat <==
gamma baseball gold homicide students wine
0 0.0832725577901295 0.102398688415221 0.00217016667738795 0.1198092894494 0.0560104704466096
0.050000379999848 0.0473475393653111 0.102398688415221 0.00217016667738795 0.0779760073823439 0.0560104704466096
0.099999909999991 0.0473475393653111 0.102398688415221 0.00199269501796516 0.0779760073823439 0.0560104704466096
0.150000297499896 0.0473475393653111 0.102398688415221 0.00199269501796516 0.0779760073823439 0.0560104704466096
0.2 0.0473475393653111 0.102398688415221 0.00199269501796516 0.0779760073823439 0.0560104704466096
0.249999812499953 0.0473475393653111 0.102398688415221 0.00199269501796516 0.0779760073823439 0.0560104704466096
0.299999789999937 0.0473475393653111 0.102398688415221 0.00199269501796516 0.0779760073823439 0.0560104704466096
0.350000194999942 0.0422483941729087 0.102398688415221 0.00199269501796516 0.0779760073823439 0.0560104704466096
0.400000119999976 0.0422483941729087 0.102398688415221 0.00199269501796516 0.0777045482432476 0.0560104704466096
0.450000054999995 0.0422483941729087 0.0970845779850511 0.00199269501796516 0.0777045482432476 0.0539477141320023
0.5 0.0422483941729087 0.0970845779850511 0.00199269501796516 0.0777045482432476 0.0539477141320023
0.549999954999995 0.0422483941729087 0.0970845779850511 0.00199269501796516 0.0597369787858465 0.0539477141320023
0.6 0.0422483941729087 0.0970845779850511 0.00199269501796516 0.0597369787858465 0.0499099629353008
0.650000017499999 0.0422483941729087 0.0970845779850511 0.00199269501796516 0.0591579219844924 0.0499099629353008
0.699999969999997 0.0422483941729087 0.0970845779850511 0.00199269501796516 0.0591579219844924 0.0499099629353008
0.75 0.0422483941729087 0.0970845779850511 0.00170305327229479 0.0591579219844924 0.0499099629353008
0.8 0.0289923301569018 0.0970845779850511 0.00170305327229479 0.0511402124272817 0.0499099629353008
0.8500000075 0.0289923301569018 0.0970845779850511 0.00170305327229479 0.0511402124272817 0.0499099629353008
0.9 0.0253544475066058 0.0970845779850511 0.00170305327229479 0.0511402124272817 0.0499099629353008


==> data/scores-r-special.dat <==
gamma baseball gold homicide students wine
0 0 0.892952720785013 0.311217183770883 0 0.886925795053004
0.050000379999848 0.685714285714286 0.892952720785013 0.311217183770883 0.73224043715847 0.886925795053004
0.099999909999991 0.685714285714286 0.892952720785013 0.904552934722984 0.73224043715847 0.886925795053004
0.150000297499896 0.685714285714286 0.892952720785013 0.904552934722984 0.73224043715847 0.886925795053004
0.2 0.685714285714286 0.892952720785013 0.904552934722984 0.73224043715847 0.886925795053004
0.249999812499953 0.685714285714286 0.892952720785013 0.904552934722984 0.73224043715847 0.886925795053004
0.299999789999937 0.685714285714286 0.892952720785013 0.904552934722984 0.73224043715847 0.886925795053004
0.350000194999942 0.88135593220339 0.892952720785013 0.904552934722984 0.73224043715847 0.886925795053004
0.400000119999976 0.88135593220339 0.892952720785013 0.904552934722984 0.736263736263736 0.886925795053004
0.450000054999995 0.88135593220339 0.962401263823065 0.904552934722984 0.736263736263736 0.936134453781513
0.5 0.88135593220339 0.962401263823065 0.904552934722984 0.736263736263736 0.936134453781513
0.549999954999995 0.88135593220339 0.962401263823065 0.904552934722984 0.949152542372881 0.936134453781513
0.6 0.88135593220339 0.962401263823065 0.904552934722984 0.949152542372881 0.994575045207957
0.650000017499999 0.88135593220339 0.962401263823065 0.904552934722984 0.954545454545455 0.994575045207957
0.699999969999997 0.88135593220339 0.962401263823065 0.904552934722984 0.954545454545455 0.994575045207957
0.75 0.88135593220339 0.962401263823065 0.966017656306688 0.954545454545455 0.994575045207957
0.8 0.973684210526316 0.962401263823065 0.966017656306688 1 0.994575045207957
0.8500000075 0.973684210526316 0.962401263823065 0.966017656306688 1 0.994575045207957
0.9 0.993197278911565 0.962401263823065 0.966017656306688 1 0.994575045207957


==> data/timings-keep.dat <==
Dataset Control 009RAWRTimeVal 009BRIGTimeVal 033RAWRTimeVal 033BRIGTimeVal 040RAWRTimeVal 040BRIGTimeVal 043BRIGTimeVal 050RAWRTimeVal 050BRIGTimeVal 060RAWRTimeVal 060BRIGTimeVal 067RAWRTimeVal 075BRIGTimeVal 080RAWRTimeVal 080BRIGTimeVal 009RAWRNodesVal 009BRIGNodesVal 033RAWRNodesVal 033BRIGNodesVal 040RAWRNodesVal 040BRIGNodesVal 043BRIGNodesVal 050RAWRNodesVal 050BRIGNodesVal 060RAWRNodesVal 060BRIGNodesVal 067RAWRNodesVal 075BRIGNodesVal 080RAWRNodesVal 080BRIGNodesVal
gold Odd nan nan nan nan 172.37 101.227 nan 210.345 98.749 223.541 120.917 nan nan 568.351 326.079 nan nan nan nan 8379 12629 nan 10005 14725 11071 18163 nan nan 29359 58729
wine colour nan nan nan nan 295.829 267.459 nan 348.813 304.662 375.378 360.374 nan nan 401.449 399.213 nan nan nan nan 329828 877173 nan 384397 1034573 438206 1196064 nan nan 479179 1324627
house P14p9 nan nan nan nan 14.278 5.256 nan 13.191 4.856 17.333 4.259 nan nan 12.283 3.778 nan nan nan nan 143 143 nan 143 143 143 143 nan nan 143 143
stock Company4 nan nan nan nan 14.55 7.756 nan 15.599 9.569 17.297 12.046 nan nan 18.638 13.08 nan nan nan nan 5639 6215 nan 6479 7147 7479 7479 nan nan 8651 9347
california Latitude nan nan nan nan 3.306 2.5 nan 4.134 2.246 3.812 2.128 nan nan 3.191 2.09 nan nan nan nan 59 59 nan 59 59 59 59 nan nan 59 59
pole Att0 nan nan nan nan 3.584 1.744 nan 2.996 2.146 2.941 1.324 nan nan nan nan nan nan nan nan 245 245 nan 245 245 245 245 nan nan nan nan
airfoil Displacement nan nan nan nan 8.868 9.389 nan 6.967 8.316 9.127 8.667 nan nan 10.023 11.073 nan nan nan nan 4125 7025 nan 4186 7315 4463 7524 nan nan 5124 8580
concrete Age nan nan nan nan 4.324 5.65 nan 4.617 4.633 5.912 6.347 nan nan 5.371 6.643 nan nan nan nan 8647 30002 nan 8831 31114 9819 35262 nan nan 15119 49773
elevators DiffRollRate nan nan nan nan 2.745 2.515 nan 2.927 2.633 1.616 2.384 nan nan nan nan nan nan nan nan 180 180 nan 180 180 180 180 nan nan nan nan
puma32h theta5 nan nan nan nan 78.217 84.296 nan 82.254 82.569 83.135 84.764 nan nan 94.619 80.028 nan nan nan nan 9419 9419 nan 9419 9419 9419 9419 nan nan 9419 9419
baseball Fr.Ag.Elig. nan nan nan nan 20.382 21.7 nan 16.999 21.468 16.324 19.451 nan nan 29.716 31.414 nan nan nan nan 106143 273779 nan 104111 293475 105695 304683 nan nan 240483 417443
bike atemp nan nan nan nan 4.795 10.444 nan 4.548 12.035 5.888 11.462 nan nan 5.879 17.381 nan nan nan nan 1912 21623 nan 2030 24330 2278 29424 nan nan 3826 53603
forestfires Month nan nan nan nan 184.003 272.016 nan 177.877 185.518 192.797 217.093 nan nan 260.516 330 nan nan nan nan 711841 992509 nan 711841 992509 711841 992509 nan nan 877637 1531743
homicide PerpRace nan nan nan nan 154.152 219.433 nan 171.159 247.465 169.38 235.965 nan nan 219.099 333.759 nan nan nan nan 70957 107647 nan 77810 118177 85723 129926 nan nan 116751 183770
ailerons RollRate nan nan nan nan 205.642 316.604 nan 296.909 486.477 703.439 797.103 nan nan 3216.593 3063.921 nan nan nan nan 4047 121460 nan 6922 209070 18532 432638 nan nan 185135 2390595
compactiv freeswap 15.65 4.725 18.724 10.699 504.03 449.907 401.081 441.667 348.922 1298.583 3397.339 21591.595 21594.13 21598.072 nan 851 595 1087 1925 31715 56658 56658 31715 57567 138759 1284665 632640 1753635 1061470 nan
mv X6 nan nan nan nan 3876.631 6836.916 nan 3243.185 5273.394 2299.696 5026.415 nan nan 2576.391 5095.919 nan nan nan nan 15907 201542 nan 13569 206844 12835 209762 nan nan 15771 258790
students failures nan nan nan nan 18.571 174.642 nan 62.557 2637.966 126.229 4768.287 nan nan 368.165 20657.117 nan nan nan nan 41043 1985233 nan 173168 12035915 322550 21502242 nan nan 1002730 70345584
autompg Cylinders nan nan nan nan 5.656 3228.967 nan 5.599 5576.958 10.956 10591.021 nan nan 31.327 21597.173 nan nan nan nan 30187 81458966 nan 47667 170134550 80055 323492518 nan nan 547555 672423523
abalone Height nan nan nan nan 868.597 1306.838 nan 1882.86 3876.357 3639.234 17574.727 nan nan 11260.514 nan nan nan nan nan 284138 1831070 nan 543866 3298269 905125 6067265 nan nan 2642933 nan
wankara MaxTemp nan nan nan nan 1.021 116.25 nan 1.477 2543.046 1.21 13976.751 nan nan 495.974 nan nan nan nan nan 74 323919 nan 74 10124295 74 68275735 nan nan 243361 nan
mortgage Mat.Rate3Y nan nan nan nan 55.868 nan nan 197.844 nan 12567.902 nan nan nan 21595.97 nan nan nan nan nan 9747 nan nan 30491 nan 2358259 nan nan nan 4889645 nan
treasury CMat.Rate3Y nan nan nan nan 1 1 nan 1 1 1 nan nan nan 42.331 nan nan nan nan nan 115 115 nan 115 115 115 nan nan nan 28019 nan
wizmir MaxTemp nan nan nan nan 4.922 3.238 nan 2.297 1647.581 2.855 nan nan nan 28.636 nan nan nan nan nan 69 69 nan 69 1461367 69 nan nan nan 1451 nan

